FlowSH: Detecting Web Attacks by Correlating Anomalous Network Flows and Endpoint Logs

Web applications compose the core of internet services, rendering them prominent targets for audacious attackers. Among web attacks, SQL injection (SQLi) remains a persistent, damaging web applications connected to databases. The widespread adoption of HTTPS has been a critical advancement for online security, ensuring the confidentiality and integrity of communications by encrypting network payloads. However, it also renders traditional Network Intrusion Detection Systems (NIDS) less effective, as these typically rely on packet inspection of plaintext traffic. To access encrypted payloads, some NIDS resort to TLS-interception proxies, which leads to data leaks and security risks. This paper presents FlowSH, a system for detecting web attacks that is agnostic to whether the traffic is encrypted (HTTPS) or not (HTTP). Rather than decrypting packets in transit, FlowSH correlates flow-level metadata (NetFlows) with endpoint logs, which inherently contain decrypted payloads after reaching the web server. The system combines unsupervised machine learning to flag anomalous NetFlows and similarity search over server-side logs using Locality Sensitive Hashing (LSH) to confirm attacks. We implemented and evaluated FlowSH in a testbed with multiple web scanners and demonstrated its detection effectiveness, detecting 70% of SQLi attacks missed by ModSecurity, a leading web application firewall.

==> graphs/BURP_109FN_ZAP_WAPITI_BURP_Grafico_recall_threshold.csv <==
Threshold,Recall
0.6,0.724770642
0.65,0.697247706
0.7,0.614678899
0.75,0.541284404
0.8,0.495412844
0.85,0.360763528
0.9,0.256880734
0.95,0.189283624


==> graphs/BURP_contra_109FN_grafico.csv <==
Threshold,Recall
0.6,0.706422018
0.65,0.678899083
0.7,0.596330275
0.75,0.52293578
0.8,0.47706422
0.85,0.359097836
0.9,0.247706422
0.95,0.166809745


==> graphs/Precision-grafico.csv <==
Threshold,Recall,Deviation,Precision2a,Precision2b,Precision2c
0.6,0.929368164,0.006712369,0.554025845,0.505737194,0.610511233
0.7,0.915773084,0.005722488,0.554036339,0.810632888,0.687631143
0.8,0.846613291,0.006579014,0.588378048,0.830100385,0.814466722
0.9,0.443800442,0.013842884,0.529737402,0.816516604,0.928223733


==> graphs/Recall-grafico-8020.csv <==
Threshold,Recall BURP,Recall ZAP,Recall Wapiti,Recall W4AF
0.6,0.906731499,0.929368164,0.457142857,0.5625
0.65,0.820873853,0.9248513,0.371428571,0.5625
0.7,0.735802469,0.915773084,0.307142857,0.541666667
0.75,0.651655287,0.898901799,0.278571429,0.50233413
0.8,0.556790123,0.846613291,0.228571429,0.458333333
0.85,0.448372232,0.758391539,0.085714286,0.395833333
0.9,0.371798055,0.443800442,0,0.104166667
0.95,0.11921167,0.100522333,0,0


==> graphs/Recall-grafico-comparacao-8020-7030-9010.csv <==
Threshold,Recall ZAP 8020,Recall ZAP 7030,Recall ZAP 9010
0.6,0.929368164,0.859323164,0.933499265
0.65,0.9248513,0.855253032,0.937385926
0.7,0.915773084,0.843524584,0.920563527
0.75,0.898901799,0.781340136,0.908573928
0.8,0.846613291,0.72345326,0.860392747
0.85,0.758391539,0.655686739,0.771736474
0.9,0.443800442,0.340214457,0.4628394
0.95,0.100522333,0.033233329,0.119384746


==> graphs/WABUW4ZA_vs_ZA_Grafico_recall_threshold.csv <==
Threshold, Recall
0.6,0.9310
0.7,0.9280
0.8,0.8513
0.9,0.4692

==> graphs/WABUW4_vs_ZA_Grafico_recall_threshold.csv <==
Threshold, Recall
0.6,0.4876
0.7,0.4341
0.8,0.0998
0.9,0.0513
